GD-1: the relic of an old metal-poor globular cluster

Combining data from Gaia DR2, SDSS DR14 and LAMOST DR6, we update the fit to model of the properties of the stellar stream GD-1 and find that it has an age of $\sim 13$ Gyr, [Fe/H] of $-2.2\pm 0.12$, and a distance from the sun of $\sim 8$ kpc. We tabulate 6D phase-space fiducial points along the GD-1 stream orbit over a 90$^\circ$ arc. The fitted orbit shows that the stream has an eccentricity $e \sim 0.3$, perigalacticon of 14.2 kpc, apogalacticon of 27.0 kpc and inclination $i \sim 40^{\circ}$. There is evidence along the arc for 4 candidate stellar overdensities, one candidate gap, two candidate stellar underdensities and is cut off at $\phi_1 \sim 2^{\circ}$ (in the stream-aligned $(\phi_1,\phi_2)$ coordinate system of \citet{kop10}). The spur originating at $\phi_1 \sim -40^{\circ}$ implies stars were pulled away from the stream trace by an encounter (potentially a dark matter subhalo). The narrowest place ( FWHM $\sim 44.6$ pc) of the GD-1 trace is at $(\phi_1, \phi_2^c) \sim (-14^{\circ}, 0.15^{\circ})$, which is $\sim (178.18^{\circ}, 52.19^{\circ})$ in (R. A., Decl.), where the progenitor is possibly located. We also find six BHB and 10 BS spectroscopic stars in the GD-1 stream.

==> table3.txt <==
Greg Schwarz
AAS Journals Data Editor
Title: GD-1: the relic of an old metal-poor globular cluster 
Authors: Li G.-W., Yanny B., Wu Y. 
Table: SDSS spectra
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
  Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
  1- 15 A15    ---      ID         SDSS spectroscopic identifier (1)
 17- 26 F10.6  deg      RAdeg      Right Ascension in decimal degrees (J2000) 
 28- 36 F9.6   deg      DEdeg      Declination in decimal degrees (J2000)
 38- 47 F10.6  deg      phi1       Stream-centered {phi}_1_ coordinate 
 49- 57 F9.6   deg      phi2       Stream-centered {phi}_2_ coordinate
 59- 63 F5.2   mas/yr   pmRAcosDE  Proper motion along RA * cos(DE)
 65- 70 F6.2   mas/yr   pmDE       Proper motion along DE
 72- 76 F5.2   mag      g0mag      Intrinsic SDSS g band magnitude
 78- 82 F5.2   mag      r0mag      Intrinsic SDSS r band magnitude
 84- 88 F5.2   [-]      [Fe/H]     Metallicity
 90- 93 F4.2   [-]    e_[Fe/H]     Uncertainty in [Fe/H] 
 95-100 F6.1   km/s     RVel       Radial velocity 
102-106 F5.1   km/s   e_RVel       Uncertainty in RVel 
--------------------------------------------------------------------------------
Note (1): plate-MJD-fiber.
--------------------------------------------------------------------------------
1154-53083-0145 126.577155 -0.439391 -82.039695 -1.935876 -1.23  -9.80 19.16 18.96 -2.33 0.28  246.3  20.5 
1154-53083-0155 126.645409 -0.340475 -81.919882 -1.946076 -2.66 -10.22 18.16 17.88 -2.14 0.23  259.7  14.4 
1154-53083-0633 127.278928 -0.065362 -81.366291 -2.359597 -2.35 -10.32 19.51 19.26 -2.41 0.31  263.9  21.6 
1154-53083-0606 127.252030  1.086253 -80.379438 -1.764341 -2.18 -10.54 19.81 19.54 -2.26 0.36  248.1  25.4 
3293-54921-0483 130.382898  6.422579 -74.193561 -1.804304 -0.88 -11.44 18.94 18.57 -1.94 0.31  176.4  18.2 
5285-55946-0230 130.258665  7.781532 -73.080699 -1.014204 -2.32 -11.60 18.44 18.20 -2.09 0.29  213.6  20.7 
1760-53086-0339 131.406982  9.770403 -70.790626 -0.990256 -2.26 -11.89 18.42 18.19 -2.50 0.00  208.8  34.6 
2671-54141-0244 132.000030  9.811638 -70.458643 -1.473034 -1.75 -11.06 19.79 19.48 -2.25 0.43  197.1  27.7 
5291-55947-0540 132.055539 10.578067 -69.770594 -1.130641 -1.32 -10.42 19.48 19.18 -2.00 0.49  135.3  32.1 
2671-54141-0432 132.157846 11.135847 -69.239142 -0.933502 -2.45 -12.16 18.81 18.41 -2.09 0.32  189.6  21.5 
2671-54141-0147 132.900937 10.706223 -69.236761 -1.780221 -1.94 -10.52 20.22 19.83 -2.09 0.99  159.1 112.8 
2667-54142-0427 132.367658 11.325497 -68.971100 -1.014083 -2.92 -12.08 17.46 17.03 -1.95 0.34  188.6  22.7 
2671-54141-0513 132.681890 11.446301 -68.710049 -1.217466 -2.55 -11.47 18.67 18.43 -2.23 0.25  166.1  17.8 
2667-54142-0604 133.073399 12.266892 -67.808724 -1.127309 -3.04 -12.12 15.92 15.38 -2.27 0.22  177.2  10.9 
5288-55865-1000 133.351509 13.143730 -66.916613 -0.910887 -2.82 -12.26 17.99 17.65 -2.37 0.22  175.5  20.8 
5293-55953-0566 133.351509 13.143730 -66.916613 -0.910887 -2.82 -12.26 17.99 17.65 -2.06 0.25  178.8  17.6 
5295-55978-0700 134.658907 14.954212 -64.711099 -1.063857 -3.66 -10.33 18.23 17.98 -2.09 0.22  126.3  14.3 
5297-55913-0946 136.923772 18.013219 -60.967165 -1.312244 -2.79 -13.55 18.47 18.21 -2.15 0.25  142.2  20.4 
5772-56003-0156 137.996006 20.876164 -58.004790 -0.644835 -3.46 -13.24 18.06 17.82 -2.32 0.22  118.2  16.9 
2319-53763-0263 138.679922 22.016106 -56.701263 -0.569574 -4.32 -12.89 19.00 18.74 -2.14 0.36   95.8  32.9 
2319-53763-0349 138.389709 22.345231 -56.568511 -0.165940 -4.80 -13.51 19.82 19.50 -2.36 0.48  106.3  33.5 
2319-53763-0347 138.399877 22.413022 -56.506289 -0.137434 -3.05 -13.20 19.49 19.24 -2.19 0.38   98.3  23.8 
2287-53705-0106 138.450753 22.434572 -56.462835 -0.165503 -3.85 -13.08 18.03 17.76 -2.06 0.30  120.2  20.1 
2304-53762-0343 138.450753 22.434572 -56.462835 -0.165503 -3.85 -13.08 18.03 17.76 -2.03 0.28  117.1  16.5 
2319-53763-0358 138.450753 22.434572 -56.462835 -0.165503 -3.85 -13.08 18.03 17.76 -2.20 0.25  134.8  16.9 
2319-53763-0466 139.513858 22.655225 -55.746217 -0.872073 -3.76 -13.46 19.30 19.06 -2.33 0.31   78.7  25.8 
2319-53763-0371 139.155248 23.121974 -55.533554 -0.341242 -3.11 -13.64 18.34 18.12 -2.21 0.26   94.0  17.8 
5777-56280-0960 140.447247 26.326838 -52.207662  0.424535 -4.67 -11.09 17.63 17.32 -2.24 0.21   79.8  16.3 
5797-56273-0288 140.447247 26.326838 -52.207662  0.424535 -4.67 -11.09 17.63 17.32 -2.42 0.21   86.3  17.5 
5797-56273-0057 141.991677 27.008287 -50.875108 -0.345808 -4.85 -13.14 18.61 18.34 -2.08 0.30   55.3  23.4 
1940-53383-0420 141.898874 27.686143 -50.359378  0.101751 -4.35 -13.68 18.79 18.56 -2.22 0.32   48.1  25.0 
5796-56274-0628 142.793795 28.950545 -48.870814  0.161041 -5.14 -12.84 18.98 18.73 -2.17 0.34   49.4  25.8 
2914-54533-0297 142.978804 29.136305 -48.626128  0.132803 -4.72 -12.95 18.15 17.97 -2.24 0.22   54.4  17.7 
2914-54533-0293 142.739559 29.282682 -48.623549  0.387805 -3.81 -14.12 19.19 18.92 -2.21 0.30   43.9  25.3 
2914-54533-0242 143.225750 29.092447 -48.539834 -0.069738 -4.41 -11.76 20.30 19.87 -2.11 0.51   56.8  28.0 
2889-54530-0204 143.424090 29.036448 -48.487253 -0.244169 -4.73 -13.13 17.83 17.57 -2.13 0.26   50.7  17.0 
5802-56309-0450 143.424090 29.036448 -48.487253 -0.244169 -4.73 -13.13 17.83 17.57 -2.04 0.26   53.1  19.6 
2889-54530-0311 142.787822 29.461088 -48.452579  0.453902 -4.38 -13.29 17.47 17.06 -2.14 0.27   49.7  17.1 
1939-53389-0588 142.821679 29.617047 -48.307272  0.517762 -4.88 -12.68 19.46 19.16 -2.33 0.59  -31.9  94.9 
2914-54533-0301 142.821679 29.617047 -48.307272  0.517762 -4.88 -12.68 19.46 19.16 -2.07 0.36   35.3  24.8 
2889-54530-0238 143.552947 29.477505 -48.060798 -0.085088 -4.68 -13.04 17.87 17.57 -2.25 0.25   42.8  19.1 
2889-54530-0240 143.339522 29.620397 -48.049162  0.148908 -4.81 -13.32 17.96 17.70 -2.23 0.23   44.0  16.2 
2914-54533-0221 143.304599 29.655333 -48.037700  0.193747 -4.82 -13.25 18.08 17.88 -2.28 0.20   53.0  15.9 
2914-54533-0190 143.522079 29.709274 -47.885748  0.069168 -5.77 -11.56 19.58 19.31 -2.00 0.41   50.3  27.5 
2914-54533-0171 143.718951 29.874096 -47.652879  0.023029 -3.45 -14.07 19.46 19.17 -2.17 0.32   46.8  22.3 
2914-54533-0153 143.993613 29.814271 -47.565480 -0.206531 -4.95 -12.71 19.03 18.77 -2.18 0.29   34.1  21.5 
2914-54533-0515 144.487236 30.410401 -46.832220 -0.212689 -5.08 -12.80 18.28 18.04 -2.09 0.22   37.0  14.5 
2914-54533-0458 144.107348 30.737919 -46.752821  0.243316 -5.18 -12.88 18.73 18.52 -2.23 0.24   36.4  20.2 
2889-54530-0453 144.120941 30.947720 -46.574397  0.354304 -4.85 -13.35 17.98 17.75 -2.11 0.23   36.5  16.6 
2914-54533-0453 144.120941 30.947720 -46.574397  0.354304 -4.85 -13.35 17.98 17.75 -2.29 0.18   36.5  14.3 
2914-54533-0572 144.707499 30.749021 -46.446289 -0.171678 -5.53 -12.72 19.50 19.21 -2.12 0.32   54.8  17.7 
2914-54533-0540 144.561725 30.968385 -46.339706  0.057276 -5.82 -11.98 20.20 19.86 -2.22 0.46   35.1  37.1 
2914-54533-0569 144.650396 31.342094 -45.990911  0.211414 -5.33 -12.88 19.24 18.98 -2.24 0.30   35.3  22.7 
8852-57449-0042 148.552173 35.517760 -40.698752  0.067790 -5.61 -12.72 17.83 17.54 -2.20 0.22   -5.8  15.8 
4573-55587-0978 149.303728 36.661867 -39.422115  0.286900 -6.41 -11.67 18.15 17.89 -2.28 0.25   -6.3  23.1 
8852-57449-0040 149.303728 36.661867 -39.422115  0.286900 -6.41 -11.67 18.15 17.89 -2.16 0.23  -28.7  17.8 
1426-52993-0386 151.249309 37.999021 -37.412663 -0.091294 -6.12 -12.36 17.48 17.03 -2.05 0.29  -30.1  16.9 
1356-53033-0005 152.538953 38.848582 -36.114486 -0.330580 -6.00 -12.08 18.07 17.80 -2.44 0.28  -14.1  25.2 
4567-55589-0812 152.538953 38.848582 -36.114486 -0.330580 -6.00 -12.08 18.07 17.80 -2.15 0.18  -41.2  13.0 
8826-57452-0488 152.538953 38.848582 -36.114486 -0.330580 -6.00 -12.08 18.07 17.80 -2.10 0.28  -25.1  19.6 
1357-53034-0293 152.583159 39.754518 -35.397703  0.224503 -6.11 -12.40 17.37 16.90 -2.24 0.28  -29.5  18.5 
8302-57389-0213 153.313995 40.656986 -34.348028  0.380017 -5.75 -11.48 18.01 17.73 -2.17 0.23  -54.9  16.6 
3287-54941-0098 154.965693 41.450443 -32.932565 -0.041051 -5.68 -12.76 18.83 18.62 -2.12 0.31  -56.6  20.3 
3287-54941-0094 154.890705 41.506643 -32.927635  0.038262 -6.29 -12.36 18.16 17.93 -2.07 0.30  -55.9  24.7 
3287-54941-0054 155.520199 42.027429 -32.226471  0.033379 -6.43 -11.91 17.66 17.25 -2.11 0.27  -56.5  17.2 
3287-54941-0023 156.145890 42.491249 -31.571895  0.000249 -6.31 -11.29 19.27 19.01 -2.13 0.47  -79.6  23.1 
3287-54941-0036 156.277790 42.523312 -31.482730 -0.050072 -6.83 -11.31 18.82 18.56 -1.95 0.43  -73.9  32.4 
3287-54941-0619 156.470247 43.402267 -30.738869  0.438885 -6.65 -11.56 19.27 19.06 -1.99 0.48  -96.0  35.6 
3287-54941-0606 156.533524 43.470590 -30.657453  0.451177 -7.76 -12.53 18.43 18.18 -2.32 0.27  -55.4  23.1 
4557-55588-0904 156.800968 43.577524 -30.447451  0.380886 -7.28 -12.67 18.98 18.71 -2.05 0.33  -71.6  26.2 
2567-54179-0250 157.549462 43.573061 -30.081115 -0.018945 -6.76 -11.71 19.31 19.08 -2.21 0.38  -35.0  34.9 
2567-54179-0246 157.565796 43.643318 -30.021825  0.020560 -6.86 -11.55 18.62 18.46 -2.20 0.28  -97.7  22.3 
2567-54179-0228 157.656017 43.797606 -29.864788  0.078832 -6.84 -11.52 18.76 18.54 -2.24 0.27  -85.0  21.7 
2567-54179-0238 157.691760 43.797750 -29.846986  0.060158 -7.57 -10.42 19.57 19.34 -2.50 0.00  -92.8  33.4 
4691-55651-0334 157.660112 43.901698 -29.787007  0.148071 -6.52 -11.38 18.85 18.59 -2.21 0.30  -78.9  24.9 
2567-54179-0212 158.051299 43.644033 -29.779889 -0.234199 -6.22 -11.88 18.37 18.14 -2.11 0.27  -76.3  20.6 
2567-54179-0188 157.996456 43.778899 -29.709462 -0.112541 -8.49 -10.67 19.88 19.54 -2.28 0.43  -78.0  30.1 
2567-54179-0396 157.181516 44.514357 -29.574469  0.817303 -7.10 -10.98 18.75 18.49 -2.08 0.40  -87.2  31.1 
2567-54179-0357 156.989855 44.641885 -29.573978  1.004119 -7.10 -11.26 20.13 19.78 -2.11 0.51  -88.9  33.8 
2567-54179-0174 158.294614 44.045972 -29.367949 -0.083681 -6.28 -11.44 18.67 18.45 -2.26 0.29  -88.0  24.4 
2567-54179-0194 158.108156 44.257369 -29.307448  0.159066 -6.89 -11.15 19.48 19.07 -2.50 0.00  -77.9  29.1 
1429-52990-0541 158.437055 44.466392 -28.993863  0.133623 -6.53 -11.45 18.25 18.04 -2.01 0.37  -79.0  31.4 
2567-54179-0491 158.437055 44.466392 -28.993863  0.133623 -6.53 -11.45 18.25 18.04 -2.32 0.22  -76.9  17.0 
2557-54178-0473 158.465863 44.450798 -28.990864  0.107991 -6.62 -11.20 17.52 17.29 -2.03 0.33  -71.9  28.0 
2567-54179-0481 158.622436 44.427272 -28.930270  0.011144 -6.73 -11.27 19.33 19.08 -2.21 0.34  -78.3  23.5 
2567-54179-0511 158.700642 44.530389 -28.817331  0.042632 -6.73 -10.72 18.10 17.85 -2.22 0.23  -86.4  19.5 
3258-54884-0263 158.948555 44.449323 -28.752430 -0.140772 -6.72 -10.41 19.22 18.94 -2.04 0.43  -68.6  33.7 
3258-54884-0358 158.829295 44.560590 -28.731857 -0.002239 -6.45 -12.38 19.41 19.09 -2.18 0.48  -64.2  41.1 
2567-54179-0515 158.829295 44.560590 -28.731857 -0.002239 -6.45 -12.38 19.41 19.09 -2.46 0.30 -100.9  24.9 
3258-54884-0349 158.747253 44.686779 -28.681845  0.127500 -6.68 -11.14 16.79 16.32 -2.25 0.19  -84.1  10.1 
2557-54178-0498 158.747253 44.686779 -28.681845  0.127500 -6.68 -11.14 16.79 16.32 -2.10 0.23  -88.0  12.9 
3258-54884-0348 158.907001 44.985582 -28.388462  0.254162 -6.60 -11.52 18.38 18.15 -2.07 0.28  -86.7  21.0 
2567-54179-0542 159.263922 44.763221 -28.370975 -0.082161 -6.49 -11.17 18.72 18.54 -2.14 0.28  -74.6  21.3 
2567-54179-0547 159.310668 44.860593 -28.278232 -0.037665 -7.36 -10.23 19.00 18.78 -2.08 0.39  -95.3  36.3 
3258-54884-0377 159.856434 45.210920 -27.757966 -0.065856 -7.09 -10.78 19.42 19.16 -2.08 0.39  -76.1  26.1 
2567-54179-0618 159.917199 45.282199 -27.677265 -0.045899 -6.56 -11.11 19.12 18.86 -2.44 0.35 -112.0  22.7 
4691-55651-0954 159.917199 45.282199 -27.677265 -0.045899 -6.56 -11.11 19.12 18.86 -2.36 0.32  -96.4  24.1 
6657-56366-0331 159.917199 45.282199 -27.677265 -0.045899 -6.56 -11.11 19.12 18.86 -2.14 0.34 -107.1  22.7 
7388-56783-0024 159.518233 45.682942 -27.589532  0.434875 -6.85 -11.56 19.78 19.57 -2.26 0.46  -60.4  33.8 
3258-54884-0420 160.242601 45.511940 -27.353244 -0.045013 -7.16 -10.42 19.08 18.97 -2.29 0.34  -61.5  32.0 
3258-54884-0444 160.833497 45.331343 -27.185274 -0.465025 -6.06  -9.59 18.69 18.50 -2.28 0.28  -98.1  25.6 
7391-56781-0737 160.749881 45.999792 -26.758513  0.052775 -6.48 -10.97 19.22 18.99 -2.29 0.32 -109.1  25.2 
6657-56366-0890 161.234320 46.401132 -26.238200  0.105419 -6.83 -11.01 18.01 17.74 -1.99 0.27  -86.9  19.2 
2390-54094-0285 162.052840 47.145408 -25.318253  0.253396 -6.98 -10.66 14.98 14.43 -2.13 0.14 -114.5   7.3 
2410-54087-0288 162.547217 46.990937 -25.179705 -0.090195 -7.59  -9.50 19.36 19.19 -1.82 0.45  -92.7  30.8 
6664-56383-0597 162.547217 46.990937 -25.179705 -0.090195 -7.59  -9.50 19.36 19.19 -2.13 0.40 -129.8  31.9 
2410-54087-0297 162.371528 47.207631 -25.118216  0.149552 -6.88 -10.72 18.89 18.65 -2.22 0.34 -117.6  27.2 
2410-54087-0252 162.795163 47.106076 -24.977690 -0.121648 -7.28 -10.04 19.45 19.14 -2.37 0.37 -105.6  37.3 
2410-54087-0215 163.236358 47.396660 -24.560509 -0.112435 -6.77  -9.49 19.20 19.08 -2.25 0.34  -88.2  33.0 
2410-54087-0185 163.207882 47.667307 -24.391025  0.099449 -7.35 -10.48 19.55 19.15 -2.50 0.00  -93.5  25.9 
2410-54087-0173 163.799212 47.813585 -23.999046 -0.061439 -6.75 -10.84 18.83 18.62 -2.29 0.29 -126.5  25.0 
2410-54087-0166 163.817880 47.846966 -23.967315 -0.045176 -7.19  -9.69 19.40 19.18 -2.24 0.43 -152.3  39.8 
2410-54087-0421 163.159144 48.486345 -23.858963  0.722996 -7.25 -10.17 18.92 18.73 -2.15 0.30 -116.7  22.5 
2410-54087-0496 163.712068 48.333822 -23.691800  0.362397 -7.27 -10.61 18.83 18.56 -2.06 0.30 -131.6  22.5 
2410-54087-0156 164.229813 48.031162 -23.639090 -0.093666 -8.59 -11.54 18.17 17.93 -2.25 0.24 -106.4  22.1 
2410-54087-0477 163.648681 48.514397 -23.601148  0.524137 -7.13  -9.39 19.07 18.74 -2.17 0.32 -126.9  22.2 
2410-54087-0416 163.287591 48.780506 -23.596999  0.881503 -7.08  -9.28 18.75 18.53 -2.35 0.27 -123.6  26.5 
2410-54087-0502 164.313832 48.193093 -23.489134 -0.010710 -6.95 -10.34 18.19 18.01 -2.28 0.22 -128.8  18.9 
2410-54087-0504 164.371368 48.224488 -23.439627 -0.012939 -6.84 -10.60 19.38 19.20 -2.26 0.37 -110.6  25.5 
2390-54094-0615 165.199468 48.669257 -22.733558 -0.044503 -7.37  -9.78 17.90 17.52 -2.04 0.26 -129.0  18.2 
2410-54087-0607 165.024046 48.867275 -22.689679  0.180562 -7.00 -10.69 19.55 19.31 -2.44 0.38 -137.4  38.8 
6692-56390-0594 167.622277 50.296711 -20.480580  0.177377 -7.71  -9.54 18.07 17.78 -2.14 0.24 -134.3  17.2 
7395-57131-0653 167.622277 50.296711 -20.480580  0.177377 -7.71  -9.54 18.07 17.78 -2.15 0.22 -137.5  16.3 
6691-56413-0827 172.274660 52.255257 -16.980816 -0.047232 -7.61  -8.86 18.19 17.91 -2.18 0.22 -153.5  16.2 
6698-56637-0130 172.274660 52.255257 -16.980816 -0.047232 -7.61  -8.86 18.19 17.91 -2.02 0.25 -163.6  17.3 
8164-57127-0094 172.274660 52.255257 -16.980816 -0.047232 -7.61  -8.86 18.19 17.91 -2.26 0.23 -158.4  18.2 
8164-57127-0027 172.577455 52.675987 -16.585657  0.187061 -8.05  -8.79 19.13 18.83 -2.28 0.28 -172.1  22.6 
1018-52672-0316 179.742684 54.887899 -11.831007 -0.237032 -7.80  -7.52 18.19 17.90 -2.20 0.31 -188.6  20.5 
8229-57430-0182 181.468720 55.087004 -10.868568 -0.543760 -9.37  -8.19 18.17 17.92 -2.33 0.24 -189.9  22.7 
6688-56412-0792 182.308079 55.384061 -10.306514 -0.506037 -7.26  -6.43 19.13 18.84 -2.15 0.29 -208.5  23.3 
6838-56429-0094 183.873527 56.204300  -9.150099 -0.174539 -7.80  -6.94 19.75 19.44 -2.16 0.34 -211.0  26.8 
1019-52707-0401 184.253806 56.166489  -8.976860 -0.301837 -8.13  -6.44 17.72 17.40 -2.21 0.28 -195.4  19.9 
6833-56413-0560 184.253806 56.166489  -8.976860 -0.301837 -8.13  -6.44 17.72 17.40 -2.22 0.23 -192.9  18.7 
6837-56442-0192 186.906830 56.891693  -7.344476 -0.260507 -7.56  -5.69 18.77 18.52 -2.22 0.25 -220.9  17.7 
3237-54883-0248 196.272575 58.132839  -2.195875 -0.801393 -7.62  -4.43 17.47 17.05 -2.06 0.26 -248.1  14.0 
6810-56447-0048 205.957951 58.506399   2.857509 -1.465381 -7.67  -3.07 18.65 18.34 -2.17 0.28 -262.0  23.8 
